An advanced multipole model for (216) Kleopatra triple system

To interpret adaptive-optics observations of (216) Kleopatra, we need to describe an evolution of multiple moons, orbiting an extremely irregular body and including their mutual interactions. Such orbits are generally non-Keplerian and orbital elements are not constants. Consequently, we use a modified $N$-body integrator, which was significantly extended to include the multipole expansion of the gravitational field up to the order $\ell = 10$. Its convergence was verified against the `brute-force' algorithm. We computed the coefficients $C_{\ell m},S_{\!\ell m}$ for Kleopatra's shape, assuming a~constant bulk density. For solar-system applications, it was also necessary to implement a variable distance and geometry of observations. Our $\chi^2$ metric then accounts for the absolute astrometry, the relative astrometry (2nd moon with respect to 1st), angular velocities, and also silhouettes, constraining the pole orientation. This allowed us to derive the orbital elements of Kleopatra's two moons. Using both archival astrometric data and new VLT/SPHERE observations (ESO LP 199.C-0074), we were able to identify the true periods of the moons, $P_1 = (1.822359\pm0.004156)\,{\rm d}$, $P_2 = (2.745820\pm0.004820)\,{\rm d}$. They orbit very close to the 3:2 mean-motion resonance, but their osculating eccentricities are too small compared to other perturbations (multipole, mutual), so that regular librations of the critical argument are not present. The resulting mass of Kleopatra, $m_1 = (1.49\pm0.16)\cdot10^{-12}\,M_\odot$ or $2.97\cdot10^{18}\,{\rm kg}$, is significantly lower than previously thought. An implication explained in the accompanying paper (Marchis et al.) is that (216) Kleopatra is a critically rotating body.

==> tab1/tab1.dat <==
 Clm(           0 ,           0 ) =    1.0000000000000013     

 Clm(           1 ,           0 ) =    3.4677528860591056E-017
 Clm(           1 ,           1 ) =   -1.4238285030165887E-016
 Slm(           1 ,           1 ) =    3.0682921481339775E-017

 Clm(           2 ,           0 ) =  -0.76510692925642187     
 Clm(           2 ,           1 ) =    3.9811026382321324E-004
 Slm(           2 ,           1 ) =   -3.0787683754956101E-004
 Clm(           2 ,           2 ) =   0.35933584987457434     
 Slm(           2 ,           2 ) =   -8.6590633920726034E-005

 Clm(           3 ,           0 ) =    1.4946695646425524E-002
 Clm(           3 ,           1 ) =   -5.2491647102682074E-002
 Slm(           3 ,           1 ) =    5.2001849598094232E-004
 Clm(           3 ,           2 ) =   -1.4871256782987797E-003
 Slm(           3 ,           2 ) =    2.5250500035322206E-003
 Clm(           3 ,           3 ) =    1.1788233346589683E-002
 Slm(           3 ,           3 ) =   -3.4307973440102316E-004

 Clm(           4 ,           0 ) =    1.3091483548961040     
 Clm(           4 ,           1 ) =   -1.4149752649366420E-002
 Slm(           4 ,           1 ) =    7.1814589553649230E-004
 Clm(           4 ,           2 ) =  -0.13956865751163458     
 Slm(           4 ,           2 ) =   -1.7282730102357070E-003
 Clm(           4 ,           3 ) =    3.4468112607913325E-004
 Slm(           4 ,           3 ) =   -6.9535255514608120E-005
 Clm(           4 ,           4 ) =    1.5390874051623329E-002
 Slm(           4 ,           4 ) =    5.7671875077934282E-004

 Clm(           5 ,           0 ) =   -3.0128620874621138E-002
 Clm(           5 ,           1 ) =   0.13962368373640735     
 Slm(           5 ,           1 ) =   -4.3914684873280843E-005
 Clm(           5 ,           2 ) =    9.4915878790724311E-004
 Slm(           5 ,           2 ) =   -3.5020842202675233E-003
 Clm(           5 ,           3 ) =   -6.3194502921894349E-003
 Slm(           5 ,           3 ) =    1.4484407434385107E-006
 Clm(           5 ,           4 ) =    7.6301053266685930E-005
 Slm(           5 ,           4 ) =    2.8799185997183943E-004
 Clm(           5 ,           5 ) =    7.0644451579748347E-004
 Slm(           5 ,           5 ) =    9.2287168065086234E-006

 Clm(           6 ,           0 ) =   -2.9262160253531699     
 Clm(           6 ,           1 ) =    5.0123096616826783E-002
 Slm(           6 ,           1 ) =   -3.3058396557624639E-003
 Clm(           6 ,           2 ) =   0.14176449856972609     
 Slm(           6 ,           2 ) =    2.2913038332204347E-003
 Clm(           6 ,           3 ) =   -9.1214359064876863E-004
 Slm(           6 ,           3 ) =    2.2410845190880735E-004
 Clm(           6 ,           4 ) =   -4.2942830402308528E-003
 Slm(           6 ,           4 ) =   -1.9343906938219048E-004
 Clm(           6 ,           5 ) =    1.3337292999475943E-005
 Slm(           6 ,           5 ) =   -9.8395217022450235E-006
 Clm(           6 ,           6 ) =    3.0407242864969241E-004
 Slm(           6 ,           6 ) =    3.1439396361226441E-005

 Clm(           7 ,           0 ) =   -1.4905070499863522E-003
 Clm(           7 ,           1 ) =  -0.49408099952852003     
 Slm(           7 ,           1 ) =   -2.5479266894462642E-003
 Clm(           7 ,           2 ) =    1.4928219757464538E-003
 Slm(           7 ,           2 ) =    6.5918587305156349E-003
 Clm(           7 ,           3 ) =    7.5876110048670774E-003
 Slm(           7 ,           3 ) =    1.5486570155174227E-005
 Clm(           7 ,           4 ) =   -1.0666782762594243E-004
 Slm(           7 ,           4 ) =   -2.5558268009909804E-004
 Clm(           7 ,           5 ) =   -2.1542346354094471E-004
 Slm(           7 ,           5 ) =   -4.1614971739872937E-006
 Clm(           7 ,           6 ) =    5.7209566684359068E-006
 Slm(           7 ,           6 ) =    1.0114317666693033E-005
 Clm(           7 ,           7 ) =    1.5472318627276450E-005
 Slm(           7 ,           7 ) =    1.1268833566495505E-006

 Clm(           8 ,           0 ) =    7.6152525440713443     
 Clm(           8 ,           1 ) =  -0.16641591695244845     
 Slm(           8 ,           1 ) =    1.1500278169735267E-002
 Clm(           8 ,           2 ) =  -0.21213600967269605     
 Slm(           8 ,           2 ) =   -4.0766270649886761E-003
 Clm(           8 ,           3 ) =    2.0188091789279153E-003
 Slm(           8 ,           3 ) =   -4.6067835817112526E-004
 Clm(           8 ,           4 ) =    3.2745438857099806E-003
 Slm(           8 ,           4 ) =    1.6234662479563697E-004
 Clm(           8 ,           5 ) =   -2.4074634036126973E-005
 Slm(           8 ,           5 ) =    1.0988142032353471E-005
 Clm(           8 ,           6 ) =   -6.8475389965151842E-005
 Slm(           8 ,           6 ) =   -7.2126022440511975E-006
 Clm(           8 ,           7 ) =    3.5233127874792777E-007
 Slm(           8 ,           7 ) =   -2.7913088635053376E-007
 Clm(           8 ,           8 ) =    3.5565168795375640E-006
 Slm(           8 ,           8 ) =    7.4764537328300705E-007

 Clm(           9 ,           0 ) =   0.41836184822302247     
 Clm(           9 ,           1 ) =    1.0671771986818401     
 Slm(           9 ,           1 ) =   -5.4734687786293977E-004
 Clm(           9 ,           2 ) =   -1.1540375261876366E-002
 Slm(           9 ,           2 ) =   -1.3918407335969350E-002
 Clm(           9 ,           3 ) =   -2.7450394359768138E-002
 Slm(           9 ,           3 ) =   -1.5315614540579508E-003
 Clm(           9 ,           4 ) =    2.1263656425264598E-004
 Slm(           9 ,           4 ) =    3.2249993090422341E-004
 Clm(           9 ,           5 ) =    1.7490852014642638E-004
 Slm(           9 ,           5 ) =    3.2737489905467379E-006
 Clm(           9 ,           6 ) =   -4.4539394736094726E-006
 Slm(           9 ,           6 ) =   -6.4702348307009840E-006
 Clm(           9 ,           7 ) =   -3.5202397836806301E-006
 Slm(           9 ,           7 ) =   -2.2765127060507558E-007
 Clm(           9 ,           8 ) =    1.2058450654037060E-007
 Slm(           9 ,           8 ) =    1.6450703906894622E-007
 Clm(           9 ,           9 ) =    1.8342933657346849E-007
 Slm(           9 ,           9 ) =    3.0551515493082736E-008

 Clm(          10 ,           0 ) =   -22.114515046182941     
 Clm(          10 ,           1 ) =   0.50386572876996150     
 Slm(          10 ,           1 ) =   -3.3385013586931946E-002
 Clm(          10 ,           2 ) =   0.40090180909100870     
 Slm(          10 ,           2 ) =    9.9841791431366754E-003
 Clm(          10 ,           3 ) =   -4.7866176786970464E-003
 Slm(          10 ,           3 ) =    9.3595292272262800E-004
 Clm(          10 ,           4 ) =   -3.8359572501938271E-003
 Slm(          10 ,           4 ) =   -2.2507357108008340E-004
 Clm(          10 ,           5 ) =    4.1370999005371820E-005
 Slm(          10 ,           5 ) =   -1.3768931160510159E-005
 Clm(          10 ,           6 ) =    4.3026951565660589E-005
 Slm(          10 ,           6 ) =    4.8407288694935353E-006
 Clm(          10 ,           7 ) =   -4.1761065868207148E-007
 Slm(          10 ,           7 ) =    1.8649864608218172E-007
 Clm(          10 ,           8 ) =   -6.8386419800481217E-007
 Slm(          10 ,           8 ) =   -1.3947171768845329E-007
 Clm(          10 ,           9 ) =    6.3717315870808289E-009
 Slm(          10 ,           9 ) =   -2.8879215011805172E-009
 Clm(          10 ,          10 ) =    2.8046511908318477E-008
 Slm(          10 ,          10 ) =    1.0259196518312721E-008


==> tab2/tab2.dat <==
 a_g =   -1.2387500799999999E-003  -0.0000000000000000       -0.0000000000000000       m s^-2 (point mass); cpu_time =    0.00000000      s
 a_g =   -1.3225114100043464E-003   3.5241230853586082E-008  -3.2721800491278662E-008  m s^-2 (brute force); cpu_time =   0.135065973      s

 a_g =   -1.2387500800000015E-003   0.0000000000000000       -7.5851566020776472E-020  m s^-2 (multipole,            0 ); cpu_time =    1.26004219E-04  s
 a_g =   -1.2387500800000015E-003   4.5331158128977260E-021  -7.0728284180559137E-020  m s^-2 (multipole,            1 ); cpu_time =    2.75015831E-04  s
 a_g =   -1.3159572217977091E-003  -9.1545855136927642E-009   2.1044622778565814E-008  m s^-2 (multipole,            2 ); cpu_time =    5.10990620E-04  s
 a_g =   -1.3181054847919004E-003  -4.3238283825215563E-008  -7.2949782283887769E-008  m s^-2 (multipole,            3 ); cpu_time =    8.72969627E-04  s
 a_g =   -1.3220577389188250E-003   2.3969660543649217E-008  -3.7280120927718678E-008  m s^-2 (multipole,            4 ); cpu_time =    1.41501427E-03  s
 a_g =   -1.3222839353120549E-003   2.5263873290372992E-008  -3.8302975966868175E-008  m s^-2 (multipole,            5 ); cpu_time =    1.94501877E-03  s
 a_g =   -1.3224827118220389E-003   3.3772622950512871E-008  -3.3926729571572850E-008  m s^-2 (multipole,            6 ); cpu_time =    2.62898207E-03  s
 a_g =   -1.3225003581915475E-003   3.4276566897331468E-008  -3.3285899583886679E-008  m s^-2 (multipole,            7 ); cpu_time =    3.55899334E-03  s
 a_g =   -1.3225105587558565E-003   3.5090619370918415E-008  -3.2868010840009320E-008  m s^-2 (multipole,            8 ); cpu_time =    4.42999601E-03  s
 a_g =   -1.3225118539446461E-003   3.5165378257072910E-008  -3.2772508601104608E-008  m s^-2 (multipole,            9 ); cpu_time =    5.63502312E-03  s
 a_g =   -1.3225123946429003E-003   3.5235225975029055E-008  -3.2737187408506078E-008  m s^-2 (multipole,           10 ); cpu_time =    6.78598881E-03  s

